Convex Recoloring of General Graphs: Formulations, Polyhedra, and Computational Experiments

A vertex coloring of a graph is convex if the vertices of each color induce a connected subgraph. In the convex recoloring problem (CR), the goal is to find a convex coloring while minimizing the weight of recolored vertices, i.e., vertices assigned a color different from their original one. This problem was originally motivated by the study of phylogenetic trees in bioinformatics and is NP-hard even on paths. Most existing research focuses on trees, with only limited results available for general graphs. We advance the state of the art by developing exact solution methods for CR on general graphs. In particular, we propose four mixed-integer linear programming formulations, including a compact flow-based model and a representatives model, and design corresponding solution methods. We compare the polytopes associated with the linear relaxation of the proposed formulations. Computational experiments on benchmark instances and on new synthetic instances show that a branch-and-cut algorithm based on the representatives formulation performs best overall.

==> performance_new/gap_data_PPI_all_no_zero_rows.csv <==
7.14286,5.08475,0
1.66667,4.91803,0
1.25,3.7037,0
1.23457,2.43902,0
0,5.26316,0
1.66667,5,0
1.28205,2.5641,0
1.26582,0,0
1.20482,0,0
0,1.2987,0
1.53846,3.0303,0
0,11.4754,0
4.54545,0,0
2.1978,0,0
4.5977,0,0
1.47059,0,0


==> performance_new/gap_data_VC_lemma_no_zero_rows.csv <==
0,1.36986
1.36986,1.36986
1.28205,1.28205
1.25,0
3.22581,3.22581
6.77966,5.08475
6.55738,4.91803
6.66667,0
3.7037,3.7037
3.65854,2.43902
5.35714,0
7.01754,5.26316
6.66667,5
3.84615,2.5641
1.26582,0
2.53165,0
1.51515,0
3.07692,0
0,1.2987
0,3.0303
0,11.4754


==> performance_new/gap_data_random_all_no_flow.csv <==
2.77778,1.36986,0
4.22535,1.36986,0
0,1.36986,0
4.16667,1.35135,0
2.8169,1.38889,0
1.38889,2.73973,1.36986
1.35135,0,0
4.22535,0,0
4.28571,0,1.38889
1.40845,1.38889,0
0,1.28205,0
0,1.28205,0
0,1.2987,0
0,2.5974,0
1.28205,1.28205,0
0,1.28205,0
2.12766,0,0
1.85185,0,0
3.7037,1.81818,0
3.57143,0,0
3.63636,0,0
1.78571,0,0
3.22581,0,0
3.27869,3.22581,1.6129
3.125,0,0
3.125,0,0
3.1746,3.125,0
3.1746,0,0
3.1746,0,1.53846
3.125,0,0
1.5625,0,0
1.47059,1.47059,0
1.44928,0,0


==> performance_new/gap_data_random_all_no_zero_rows.csv <==
2.77778,1.36986,0,8.4507
4.22535,1.36986,0,6.94444
0,1.36986,0,4.10959
4.16667,1.35135,0,5.40541
2.8169,1.38889,0,5.55556
1.38889,2.73973,1.36986,8.4507
1.35135,0,0,5.40541
4.22535,0,0,4.05405
4.28571,0,1.38889,6.94444
1.40845,1.38889,0,7.04225
0,0,0,7.89474
0,1.28205,0,7.89474
0,1.28205,0,6.41026
0,0,0,7.89474
0,1.2987,0,7.89474
0,0,0,7.79221
0,2.5974,0,7.89474
0,0,0,6.41026
1.28205,1.28205,0,7.79221
0,1.28205,0,7.79221
0,0,0,7.59489
0,0,0,6.25
0,0,0,5
0,0,0,4.93827
0,0,0,6.25
0,0,0,7.69231
0,0,0,7.69231
0,0,0,6.32911
0,0,0,5.06329
0,0,0,5
0,0,0,4.93827
0,0,0,3.61446
0,0,0,4.87805
0,0,0,4.93827
0,0,0,4.93827
0,0,0,4.93827
0,0,0,4.93827
0,0,0,4.93827
0,0,0,4.93827
0,0,0,4.93827
0,0,0,3.65854
0,0,0,3.65854
0,0,0,2.40964
0,0,0,2.40964
0,0,0,3.65854
0,0,0,3.65854
0,0,0,3.65854
0,0,0,3.65854
0,0,0,3.65854
0,0,0,4.93827
0,0,0,2.38095
0,0,0,4.87805
0,0,0,2.5
0,0,0,2.5
0,0,0,2.5
0,0,0,4.44444
0,0,0,4.44444
0,0,0,6.97674
0,0,0,2.17391
0,0,0,4.34783
0,0,0,6.97674
0,0,0,2.22222
0,0,0,4.44444
0,0,0,4.54545
0,0,0,2.22222
0,0,0,6.52174
0,0,0,6.52174
0,0,0,4.34783
0,0,0,6.38298
0,0,0,4.34783
0,0,0,6.52174
0,0,0,2.12766
0,0,0,4.25532
0,0,0,6.52174
0,0,0,4.25532
0,0,0,6.38298
0,0,0,2.08333
0,0,0,2.08333
0,0,0,2.12766
0,0,0,4.16667
0,0,0,4.25532
0,0,0,4.25532
0,0,0,2.08333
0,0,0,4.16667
0,0,0,2.08333
0,0,0,4.16667
0,0,0,2.08333
0,0,0,4.25532
2.12766,0,0,4.16667
0,0,0,4.34783
0,0,0,2.08333
0,0,0,1.96078
0,0,0,6.25
0,0,0,2
0,0,0,4
0,0,0,3.92157
0,0,0,5.66038
0,0,0,5.55556
0,0,0,5.66038
0,0,0,3.7037
0,0,0,7.69231
0,0,0,7.69231
0,0,0,7.69231
0,0,0,7.69231
0,0,0,5.76923
0,0,0,5.66038
0,0,0,3.57143
0,0,0,5.55556
0,0,0,5.55556
0,0,0,5.55556
0,0,0,7.40741
0,0,0,3.63636
0,0,0,5.45455
0,0,0,3.57143
0,0,0,5.45455
0,0,0,7.27273
0,0,0,3.50877
0,0,0,3.57143
0,0,0,5.35714
0,0,0,3.57143
0,0,0,3.57143
0,0,0,3.57143
0,0,0,3.50877
0,0,0,3.57143
0,0,0,3.57143
0,0,0,3.57143
0,0,0,5.35714
0,0,0,1.78571
0,0,0,1.78571
0,0,0,3.57143
0,0,0,3.57143
0,0,0,1.75439
0,0,0,1.78571
0,0,0,3.57143
1.85185,0,0,3.63636
0,0,0,3.50877
0,0,0,5.35714
0,0,0,3.50877
0,0,0,5.35714
0,0,0,3.38983
3.7037,1.81818,0,7.40741
3.57143,0,0,5.26316
3.63636,0,0,5.35714
1.78571,0,0,5.26316
0,0,0,6.55738
0,0,0,6.55738
0,0,0,3.22581
0,0,0,8.33333
0,0,0,4.83871
0,0,0,6.55738
0,0,0,6.55738
0,0,0,6.55738
0,0,0,6.66667
0,0,0,6.55738
0,0,0,4.7619
0,0,0,4.6875
0,0,0,3.1746
0,0,0,6.55738
0,0,0,6.34921
0,0,0,6.25
0,0,0,6.45161
0,0,0,4.83871
0,0,0,6.34921
0,0,0,4.6875
0,0,0,3.07692
0,0,0,4.6875
0,0,0,3.07692
0,0,0,3.07692
0,0,0,4.6875
0,0,0,3.07692
0,0,0,3.125
0,0,0,6.34921
0,0,0,4.6875
0,0,0,4.6875
0,0,0,1.51515
0,0,0,1.51515
0,0,0,3.07692
0,0,0,3.07692
0,0,0,3.0303
0,0,0,1.51515
0,0,0,3.07692
3.22581,0,0,4.6875
3.27869,3.22581,1.6129,6.45161
3.125,0,0,6.15385
3.125,0,0,4.61538
3.1746,3.125,0,6.25
3.1746,0,0,4.61538
0,0,0,6.15385
3.1746,0,1.53846,6.25
3.125,0,0,4.61538
1.5625,0,0,6.25
0,0,0,7.24638
0,0,0,8.95522
0,0,0,5.7971
0,0,0,7.35294
0,0,0,10.4478
0,0,0,5.71429
1.47059,1.47059,0,7.35294
0,0,0,5.71429
1.44928,0,0,8.82353
0,0,0,5.71429
0,0,0,4.10959
0,0,0,5.6338
0,0,0,4.16667
0,0,0,7.14286
0,0,0,7.14286
0,0,0,7.14286
0,0,0,7.04225
0,0,0,5.6338
0,0,0,7.04225
0,0,0,7.24638
0,0,0,4.10959
0,0,0,4.16667
0,0,0,5.55556
0,0,0,5.55556
0,0,0,2.73973
0,0,0,4.10959
0,0,0,4.10959
0,0,0,2.73973
0,0,0,4.10959
0,0,0,5.55556
0,0,0,4.10959
0,0,0,4.10959
0,0,0,2.7027
0,0,0,4.10959
0,0,0,4.10959
0,0,0,4.10959
0,0,0,4.10959
0,0,0,2.7027
0,0,0,2.7027
0,0,0,2.7027


==> performance_new/gap_data_weighted_PPI_degree_no_zero_rows.csv <==
0.138313,0,0
0.301205,0,0
0,1.05263,0
0.286807,0,0
0.833333,0,0
79.9392,8.73494,0
60,0,0
33.945,0,0
35.4988,0,0
36.1305,0,0
20.8392,0,0
75.1479,3.5503,0
0,11.041,0
35.6562,0,0
1.04895,6.3306,0
35.6562,1.39373,0
0.0710732,0,0
0.120919,0.967352,0
0,0.997506,0
0,1.4742,0
0,0.686499,0
0.381971,1.14329,0
0,3.76633,0
0,88.3669,0
0.228833,2.54042,0
0.0757576,0.606061,0
0,1.87062,0
0.149701,1.57186,0
0.182482,0,0


==> performance_new/gap_data_weighted_random_no_zero_rows.csv <==
0.182815,0,0
0.259067,0,0
0.149254,0,0
0.112486,0,0.45045
0.538213,0.859291,0.537634
17.9088,0,0
17.7515,0,0
22.2922,0,0
0,0,0.784753


==> performance_new/runtime_data_PPI_all.csv <==
1800.18,1802.35,211.534
1800.83,1801.75,167.445
1151.18,879.933,83.6865
1087.9,255.958,168.637
1800.29,1801.87,635.713
1801.18,1802.19,918.157
170.198,18.1139,66.5552
572.588,62.8941,99.7154
239.79,96.2413,82.114
385.744,1587.82,68.6756
440.634,1801.39,205.834
1805.99,1802.19,250.788
1801.88,1801.45,557.882
1800.23,1661.32,372.832
484.496,1459.29,506.956
253.82,124.363,266.904
563.422,379.604,167.929
1800.02,523.272,580.642
209.113,831.277,171.236
106.838,1445.08,161.923
123.643,93.8966,26.7954
125.317,1801.68,1065.98
195.056,1615.32,1089.07
372.788,698.64,282.957
136.199,114.414,79.95
137.803,268.21,136.347
86.4684,126.792,49.9004
75.2888,47.7315,48.2826
79.8546,21.3015,29.5987
44.6527,66.7491,45.6425
43.7588,48.3539,88.6112
29.4391,24.7924,32.9741
29.3103,48.6297,37.3728
26.852,89.8538,154.269
168.381,115.998,120.114
121.632,56.2272,63.2254
1801.4,1801.31,191.577
865.947,1801.48,103.811
1801,1123.59,226.016
1800.91,20.8222,61.3559
1439.41,58.5429,140.043
1800.21,35.1504,100.618
682.579,0.637693,8.44539
1374.78,6.98825,37.241
220.26,1.5673,11.8948
16.791,4.07028,3.46058
16.1326,1.01142,2.02798
26.1406,9.18142,3.14713
10.1774,1.18414,2.43171
10.5637,0.692184,1.84444
12.6627,1.32114,1.18762
10.3971,0.463222,0.677574
3.1344,0.452285,0.491308
6.61314,0.593767,0.923411
12.0156,4.73665,1.34692
6.06281,2.05498,1.08636
4.9084,0.984303,0.634222
9.07161,0.778823,1.30222
6.98154,1.04642,0.683969
9.821,1.57913,1.61027
3.56331,0.490264,0.849105
0.762612,0.231011,0.448107
4.01303,0.65905,0.913909
1.57091,0.344922,0.449616
4.28353,0.726677,0.898004
1.61862,0.318405,0.436688
3.07549,1.2486,0.753071
8.33061,1.21197,1.15091
2.70029,0.291769,0.364401
3.01555,0.788079,0.450769
1.93499,0.828152,0.494572
1.77765,0.408193,0.320064
371.247,2.68674,4.92889
67.6598,0.232143,0.876204
69.0402,0.482874,1.53009
88.0077,0.103134,0.35918
8.74805,0.0273291,0.303187
57.856,0.0522418,0.280297
2.63012,0.00785829,0.0547788
5.19922,0.00837779,0.147054
1.73126,0.0120764,0.0132037
32.862,0.741563,2.18768
33.6591,1.21641,2.79599
19.5135,1.04261,1.36119
49.6062,0.477768,0.938924
8.59585,0.116987,0.251279
8.4318,0.14073,0.352845
11.7667,0.138029,0.209159
10.3163,0.0406379,0.191791
5.09746,0.0845007,0.17099
81.5077,16.7035,12.4507
227.347,32.6509,21.5491
209.03,138.021,37.4085
50.9808,15.1847,25.1918
147.731,107.476,30.1435
136.302,17.7364,27.9336
20.7599,16.3948,11.9069
77.1244,11.4536,24.2634
61.8769,2.6827,8.61089
38.0765,19.6328,12.7716
37.5825,9.52782,7.77635
38.687,23.2179,8.6829
38.0626,17.205,32.0168
117.44,26.4978,45.5309
167.705,86.8674,63.7984
38.412,21.8258,10.6224
9.02831,5.53251,11.9398
13.6949,2.12062,2.02504
19.6691,10.346,8.29249
5.22803,4.18074,5.86944
5.85492,3.67334,2.45653
20.6835,4.97206,25.079
11.3792,7.1993,2.49135
136.183,35.9319,13.95
7.87198,7.39493,9.3033
7.61786,1.76384,5.52157
8.95131,5.88353,5.30635
1257.94,123.735,25.7994
568.892,54.7876,38.5578
251.49,21.4452,16.2706
1274.84,2.99779,16.6552
303.693,0.930602,4.60964
1800.02,21.8636,33.6357
92.072,0.242134,0.80921
102.073,0.123423,0.922445
22.7573,0.100897,0.934091
400.816,265.697,29.5705
242.272,79.062,30.8463
118.522,397.513,49.3678
132.995,1.64526,9.43578
158.962,28.8209,25.241
247.323,17.1045,26.7291
40.6243,0.865793,4.31197
250.163,6.63453,10.7173
252.835,0.926942,4.55381


==> performance_new/runtime_data_VC_lemma.csv <==
1575.77,1802.32
1801.6,1801.82
237.026,894.872
1802.23,1802.66
181.639,89.6049
1802.2,956.951
163.388,29.633
7.70555,11.1305
5.84967,1.21136
5.21739,1.57082
223.503,164.002
57.4905,78.8555
94.6753,109.836
53.6952,102.088
23.5882,15.9111
26.2117,19.2691
6.37216,2.90018
25.1798,26.9378
2.26794,0.804859
1.15042,0.629085
791.806,1039.4
1802.92,1802.6
236.466,296.16
324.327,205.076
16.7919,12.6976
28.9961,57.1081
21.1712,9.8017
10.1783,5.16142
2.01901,2.41104
19.8925,3.66278
1801.15,1802.35
1801.21,1801.75
1801.95,879.933
253.768,255.958
1802.79,1801.87
1802.88,1802.19
1801.21,1587.82
1801.86,1801.39
1801.4,1802.19
1801.12,1801.45
1800.92,1661.32
1801.1,1459.29
1367.68,831.277
1801.63,1445.08
1801.35,93.8966
1310.7,1801.68
541.453,1615.32
1702.23,698.64
785.815,1801.31
1419.12,1801.48
607.226,1123.59
10.2146,20.8222
39.3681,58.5429
31.2571,35.1504


==> performance_new/runtime_data_random_all.csv <==
1800.01,1802.32,534.243,1800.3
1800.03,1801.82,690.769,1800.32
979.075,1801.4,963.37,1800.28
1809.15,1802.82,1656.62,1800.25
1800.4,1802.71,1706.41,1800.29
1800.43,1801.8,1801.02,1800.29
1800.48,99.2652,111.003,1800.26
1802.59,845.596,279.338,1800.28
1801.93,753.586,1802.18,1800.25
1800.22,1802.5,555.532,1800.28
426.516,894.872,96.2067,1800.13
863.515,1802.66,1071.91,1800.13
1671.19,1803.09,89.6275,1800.09
902.765,435.296,159.734,1800.14
192.703,1802.63,540.819,1800.15
452.049,668.184,82.6336,1800.09
1731.29,1801.49,406.188,1800.12
664.189,386.022,143.677,1800.11
1800.27,1801.96,1116.79,1800.09
529.023,1801.87,445.02,1800.09
189.346,89.6049,32.0754,1800.15
730.401,956.951,396.317,1800.14
65.9904,29.4684,11.1322,1800.13
74.5722,31.049,30.7186,1800.11
63.2105,22.653,23.7056,1800.14
56.4127,39.5347,27.7268,1800.15
281.008,527.521,151.943,1800.1
139.418,68.532,27.5524,1800.14
295.701,331.334,62.184,1800.13
52.3803,99.8674,42.7904,1800.12
82.0729,29.633,20.8473,1800.27
5.71896,11.1305,11.6804,1800.13
25.5107,15.3247,12.5832,1800.2
10.729,11.9219,19.1404,1800.21
22.8208,19.0437,16.3264,1800.23
22.4546,5.0766,10.803,1800.13
34.4946,18.8717,16.3367,1800.24
25.8468,11.5855,21.151,1800.24
31.1754,19.3867,18.6096,1800.2
8.83157,23.3507,22.239,1800.19
3.32901,1.21136,2.90877,1800.42
2.00266,1.57082,2.77023,1800.35
4.95628,2.31197,1.7315,1800.27
3.40287,0.975969,3.16252,1800.27
9.30736,4.29089,7.27931,1800.46
2.95043,2.6237,3.38495,1800.35
3.12319,0.817008,5.20293,1800.39
2.64644,1.00484,5.96957,1800.33
3.50087,2.133,3.79144,1800.3
3.79042,8.15227,3.17448,1800.31
122.221,11.6126,12.2072,1800.08
374.629,12.7732,7.31314,1800.06
152.043,8.92093,9.45495,1800.06
230.35,13.7123,15.7012,1800.07
525.305,5.70269,5.62745,370.322
78.6719,15.0403,3.42492,307.255
80.6056,6.68864,10.4649,504.179
219.007,20.7135,8.08818,1800.07
155.205,6.94098,5.54438,1063.62
40.89,6.80869,8.99095,1020.77
12.4581,6.42643,2.69954,1800.1
41.9799,10.2448,5.39606,1800.13
54.9069,10.1742,15.3823,1800.13
108.913,2.70958,1.55758,1800.08
147.725,7.82293,1.52834,1800.1
664.255,31.8076,8.4269,1800.08
45.4898,2.82169,3.12158,1800.07
67.2969,11.5013,8.88639,1800.09
57.1579,15.8458,9.50841,1800.09
66.3323,6.1478,10.9017,1800.09
25.7334,6.20946,4.03743,1800.07
6.35635,4.27342,1.15625,1800.07
6.07644,7.12196,3.2516,1800.07
17.8212,4.75185,2.06197,1800.07
4.29104,2.22669,0.547369,1800.13
21.7256,10.5179,3.72559,1800.06
4.43945,4.45557,1.98115,1800.06
13.6035,4.30767,3.58174,1800.11
6.6331,1.6523,2.03457,1800.07
4.28392,1.01364,1.20685,1800.03
3.70127,0.483432,2.72146,1800.07
2.05488,0.141767,0.385936,197.267
1.4791,0.862444,0.83657,1800.08
1.84096,0.135922,0.596364,219.931
2.3176,0.864101,1.08295,1800.07
1.19181,2.13819,1.34552,1800.04
2.50632,0.409478,0.688282,370.262
4.59861,1.13728,1.43765,1800.07
3.49777,8.57463,0.784149,1800.14
5.65854,2.54875,2.38889,1800.05
0.614214,0.295275,0.501349,866.392
0.999588,0.442991,0.797662,1182.88
0.749924,0.505177,0.675952,1800.1
1.08566,0.462363,0.512137,1800.08
1.97221,0.679724,0.718212,1800.06
0.698415,0.186533,0.325502,24.1403
0.766292,0.354756,0.235572,581.979
0.7865,0.326782,0.333539,176.612
1.05697,0.835683,1.08409,1800.06
0.937247,0.467468,0.703022,1800.05
762.146,179.472,58.9772,1800.09
1800.67,51.3609,44.0581,1800.09
1094.07,77.3845,28.7069,1800.1
319.613,14.4493,10.4158,867.865
644.522,17.1193,51.1411,1800.08
378.573,10.5488,11.8316,1800.08
879.158,47.1984,29.829,1800.1
162.333,17.1816,13.7437,1800.16
231.755,20.1544,12.575,1800.11
561.506,18.1849,15.0664,1800.08
723.806,65.2028,27.5361,1800.13
121.379,27.7197,18.9474,1800.13
63.0243,13.598,17.1304,1800.13
287.66,43.3202,10.5285,1800.04
201.366,44.5298,24.2003,1800.11
114.663,17.6923,12.3146,1800.14
217.496,35.2114,14.2321,1800.14
56.4188,20.8073,19.2539,1800.13
131.33,47.4104,14.1233,1800.12
144.176,11.751,14.5694,1800.11
9.98065,4.5335,5.02045,1800.08
42.1787,28.3472,16.6318,1800.13
41.1995,3.67784,8.43231,1800.11
34.3521,10.3165,10.6331,1800.07
36.7542,27.1158,8.04166,1800.05
43.2009,11.0846,3.63021,1800.09
30.6818,13.2178,6.92034,1800.07
57.1667,8.13506,10.918,1800.18
58.8138,7.26206,6.28696,1800.08
24.6807,9.04128,9.79186,1800.05
2.47562,0.895101,1.15813,1800.08
3.95951,0.658596,1.76456,1800.11
14.1345,7.7942,3.79709,1800.08
3.03375,2.19736,3.42746,1800.09
4.41734,3.58564,1.98729,1800.09
2.83371,3.59668,4.04812,1800.1
3.1174,0.879189,1.63309,1800.05
4.68587,2.11324,1.69199,1800.09
2.4285,2.78696,0.84171,1800.11
2.83179,5.65038,3.64921,1800.07
1.36888,1.22923,1.12902,1800.1
1.10371,1.02414,0.850562,1800.08
0.842381,1.06174,0.675034,1800.08
1.2649,0.548917,1.90848,1596.71
0.827265,1.85273,0.450266,1800.07
0.984949,0.591517,0.667787,741.99
1.30422,1.64578,1.17775,1800.06
0.985509,0.482734,0.646833,1800.08
0.875024,0.708841,0.640696,1800.09
1.53146,0.795351,1.39133,1800.11
1800.12,164.002,73.0374,1800.2
643.422,78.8555,54.3292,1800.15
1020.56,26.8532,30.6933,1800.12
316.136,124.518,62.2084,1800.12
632.526,172.586,64.42,1800.12
946.947,32.5431,53.9815,1800.13
1800.08,1801.47,661.493,1800.12
1803.98,489.874,88.3673,1800.12
1800.56,58.1032,61.1617,1800.1
1800.06,143.752,62.5657,1800.13
618.136,109.836,112.754,1800.12
266.186,102.088,30.3926,1800.23
39.5014,27.2123,18.3073,1800.08
325.437,154.563,16.6831,1800.09
77.5446,25.2168,12.7209,1800.1
270.704,145.394,59.4983,1800.07
410.681,138.168,21.0208,1800.07
163.455,434.251,20.3445,1800.23
309.531,1632.22,605.485,1800.09
158.231,25.3319,23.5416,1800.06
10.6035,15.9111,9.84134,1800.1
72.1822,19.2691,11.6369,1800.1
14.9033,7.19478,7.37073,1800.12
62.3319,26.8037,14.7539,1800.1
132.526,72.8682,33.9597,1800.07
13.9581,10.7956,14.2877,1800.08
63.3376,11.4967,7.86698,1800.08
93.2779,15.6228,12.5027,1800.1
12.103,15.7162,11.0366,1800.11
25.3617,16.9085,20.3123,1800.14
6.29196,2.90018,1.81122,1800.11
5.61486,26.9378,6.24154,1800.1
4.7525,8.27154,5.19244,1800.12
3.99937,5.46313,8.28675,1800.1
4.89229,3.03151,3.05777,1800.1
4.04627,0.536619,5.95371,1800.1
2.10033,5.23726,5.10887,1800.08
18.905,3.75811,17.8095,1800.08
4.5759,3.98883,2.74888,1800.12
7.69326,1.93104,3.61516,1800.09
1.56562,0.804859,0.69167,1796.16
1.86809,0.629085,1.52029,1800.15
2.07174,0.717268,2.51968,1800.07
1.92816,0.950819,1.0046,1446.8
1.80132,1.40783,3.07169,1800.16
1.4448,1.15785,0.956082,1800.12
1.36158,0.924336,1.24364,1084.2
1.60702,1.44806,2.12585,1800.12
1.44026,0.339528,0.911949,1800.08
1.56086,1.11065,2.4916,1800.15
1800.26,1039.4,233.282,1800.25
1803.17,1802.6,1800.73,1800.24
1800.61,203.199,98.7818,1800.18
1802.73,562.33,210.415,1800.17
1800.04,1803.69,897.138,1800.17
1800.21,248.515,135.896,1800.22
1077.08,669.073,288.401,1800.24
1802,649.537,1800.47,1800.17
1801.57,857.841,278.507,1800.16
1801.32,1700.91,640.842,1800.25
296.563,296.16,55.1822,1800.08
1099.85,205.076,87.2497,1800.14
245.378,68.7459,28.9366,1800.09
312.496,769.553,282.247,1800.1
566.875,666.136,265.108,1800.12
683.208,928.436,34.211,1800.07
1800.05,1801.53,377.436,1800.1
319.511,52.0076,24.1722,1800.06
1800.1,387.436,270.036,1800.07
157.522,20.9575,19.5,1800.14
16.5984,12.6976,10.6662,1800.14
76.5247,57.1081,13.5051,1800.13
62.674,35.3776,21.2009,1800.12
54.767,40.9805,35.2526,1800.12
257.371,329.446,83.9794,1800.12
287.267,118.025,72.0114,1800.11
62.3544,25.8732,17.6184,1800.1
15.7839,18.5431,13.9392,1800.11
248.272,94.7014,93.8946,1800.1
576.122,14.091,18.2742,1800.14
6.8224,9.8017,10.5435,1800.16
4.97174,5.16142,9.06857,1800.14
9.99732,11.5496,13.935,1800.18
6.95749,16.6649,11.5708,1800.17
8.63904,14.1828,16.9929,1800.14
13.715,9.71504,5.4943,1800.13
6.01904,11.3252,11.4538,1800.08
5.99127,3.30055,5.55268,1800.17
17.684,11.4669,4.91565,1800.12
9.99123,13.2537,12.9214,1800.11
2.60652,2.41104,3.24599,1800.2
2.98266,3.66278,3.52096,1800.31
3.84922,0.991333,1.90044,1800.2
3.25139,3.16577,2.09614,1800.2
3.57375,2.47863,1.90762,1800.18
2.23878,1.80532,3.10659,1800.19
2.83024,1.74009,3.31941,1800.24
2.27645,9.94266,1.59511,1800.33
3.41458,4.85739,2.25955,1800.53
1.54073,1.04986,2.8417,1800.28


==> performance_new/runtime_data_weighted_PPI_degree.csv <==
224.212,13.165,10.0714
411.596,40.0329,9.52402
435.796,39.8879,13.6206
1802.7,16.271,12.8594
498.6,69.9533,26.0382
1173.02,43.4955,41.1764
1089.48,6.06356,5.1167
333.815,34.5285,16.4691
282.355,39.152,25.4147
115.733,16.3784,6.06522
128.532,15.1001,9.0069
225.505,83.5275,22.6353
293.566,1008.55,62.696
1800.9,472.925,83.0484
771.014,182.097,18.065
420.665,54.0883,60.3869
641.618,1258.08,67.3019
1162.81,375.449,80.1152
36.9784,13.0366,6.40948
34.7628,12.5084,6.70337
42.9357,16.5005,10.4948
83.3591,1800.42,108.954
89.9906,797.384,64.0526
148.014,225.085,88.7071
1802.15,98.9952,195.527
269.872,1337.33,245.395
129.765,287.483,56.6233
14.4331,17.2983,6.68293
6.83357,4.04646,6.53291
3.68433,1.81161,3.44525
84.4672,150.617,31.625
7.1756,20.0396,6.8051
23.1345,28.6567,1.71416
793.092,59.4681,39.0707
59.5326,50.8996,25.4077
74.4616,77.0331,41.5564
1787.67,45.6464,53.4067
609.059,15.1815,10.1444
1081.76,49.5465,39.1038
536.482,10.8105,8.48129
1036.41,15.3784,30.4579
942.89,4.70451,4.95918
315.083,1.95039,1.11157
632.694,1.86507,1.03714
404.838,3.81938,2.38408
1800.25,388.864,64.2313
1801.76,1800.03,219.717
1803.15,893.049,28.3176
1805.59,1367.15,382.373
1803.83,463.121,210.28
1810.26,354.798,184.422
1804.73,58.5165,31.3012
1323.59,43.8238,21.1626
1130.73,30.6682,42.7253
1800.9,1801,128.881
1713.57,1800.68,365.311
1748.24,198.327,74.0561
1806.85,380.821,104.509
1813.05,1800.94,1475.44
1801.24,1800.33,95.3452
1801.02,164.929,56.8904
761.405,122.512,74.4016
1254.09,694.099,243.988
628.265,74.1327,36.4968
325.795,162.282,85.4447
618.597,134.723,19.1531
1800.28,1800.28,357.779
592.03,1800.31,76.9748
585.36,1800.6,386.222
777.938,1801.22,377.862
1800.32,1801.44,624.034
820.14,1800.49,280.686
79.8687,92.2244,30.931
82.4199,52.4444,22.0996
125.485,33.3054,8.69816
286.414,1801.34,417.972
225.955,967.133,119.402
419.747,975.269,69.3087
1800.34,1801.15,671.334
1800.29,1801.13,588.713
450.558,1800.27,290.221
29.4413,7.74354,9.66576
18.0758,14.6434,10.4354
16.0575,14.9448,9.62788
126.761,300.042,88.9519
158.445,388.904,18.3951
87.3222,481.446,53.3276
1803.29,1800.52,149.538
832.419,78.6621,61.2957
46.8183,202.243,89.7751
180.119,11.9956,4.6618
107.179,7.36587,4.80755
39.3761,5.9062,4.74145
32.1223,1.14416,1.66384
81.3232,64.0917,26.0189
93.6933,5.14852,10.7687
36.168,7.52076,5.45545
101.05,8.68411,8.43316
25.2695,3.93026,1.74669
8.69362,4.81988,2.80328
13.6175,2.87383,5.11448
13.0909,3.25009,3.74243
18.1892,16.3755,14.0231
30.0115,16.9958,5.8272
16.4393,18.6451,2.10839
121.915,6.51349,3.38507
17.5103,11.2248,7.03224
8.99619,3.39098,1.62672
4.48351,1.13485,1.02461
1.32257,1.03103,0.775535
1.86756,0.738085,0.673297
13.4677,7.72684,6.95133
9.53232,3.79305,3.16303
453.049,21.776,7.08537
70.5682,7.24466,8.04422
3.43137,6.60458,3.96308
5.05695,8.58001,6.45431
227.781,2.80006,2.43188
989.897,21.6341,18.5522
183.477,1.10471,2.08116
244.497,0.80852,2.86078
217.678,0.794397,1.29937
120.735,0.496462,1.60226
186.159,0.0908735,0.307704
45.7684,0.0308217,0.153302
109.378,0.0940008,0.404647
116.833,3.65545,4.71381
381.429,96.1245,26.9324
184.309,6.59377,5.5032
1800,3.26752,3.42112
145.591,7.18749,3.5589
149.21,9.2082,4.16431
607.254,2.86782,1.74738
82.0128,0.861216,1.54785
58.8206,1.04989,0.554697


==> performance_new/runtime_data_weighted_random.csv <==
412.778,5.10708,23.1666
1800,145.874,317.876
231.198,9.38261,45.8099
172.139,0.427785,0.79924
151.218,0.306516,0.491002
140.47,0.54948,0.793504
1434.02,23.4597,52.2609
175.242,14.6322,98.652
182.666,28.836,99.6403
57.3575,1.11323,4.25611
88.1052,2.39783,10.3481
75.3455,2.02948,5.65391
79.4955,14.0616,60.8045
85.1691,10.2793,33.2617
80.2541,20.3715,23.4725
25.1108,1.99329,3.60398
21.4587,2.72448,1.3944
25.5786,1.79968,3.63392
984.657,29.7618,129.168
1802.11,204.075,1093.41
1460.52,68.2802,254.738
952.772,0.867876,1.37921
920.891,0.123931,0.65152
607.683,1.06591,2.97319
442.885,48.6762,263.019
1800.75,184.526,1019.79
506.619,35.2236,67.2108
388.311,17.067,22.7337
480.354,4.02191,3.93096
494.068,5.54415,7.77227
462.775,179.735,1034.21
303.571,58.9441,50.6368
179.456,52.785,506.476
133.272,2.02378,16.1432
208.937,4.11602,18.9319
167.113,1.69749,17.835
1800.26,292.873,1802.12
1251.5,33.199,197.979
1802.22,1801.46,1801.96
1806.29,1.28723,1.71054
1802.75,0.860777,1.7832
1803.5,0.557634,1.0238
610.129,195.32,341.955
828.249,66.1183,793.571
968.991,1378.44,1801.83
1069.77,12.247,34.5487
941.784,5.2771,11.61
1345.37,14.953,32.9052
251.165,134.836,376.661
209.098,72.6519,1180.6
384.979,99.5962,315.872
614.756,3.56019,3.55348
432.94,3.77816,7.61265
968.988,3.76696,33.223

